Cross-correlating Planck with VST ATLAS LRGs: a new test for the ISW effect in the Southern Hemisphere

The Integrated Sachs-Wolfe (ISW) effect probes the late-time expansion history of the universe, offering direct constraints on dark energy. Here we present our measurements of the ISW signal at redshifts of $\bar{z}=0.35$, $0.55$ and $0.68$, using the cross-correlation of the Planck CMB temperature map with $\sim0.5$ million Luminous Red Galaxies (LRGs) selected from the VST ATLAS survey. We then combine these with previous measurements based on WMAP and similar SDSS LRG samples, providing a total sample of $\sim2.1$ million LRGs covering $\sim12000$ deg$^2$ of sky. At $\bar{z}=0.35$ and $\bar{z}=0.55$ we detect the ISW signal at $1.2\sigma$ and $2.3\sigma$ (or $2.6\sigma$ combined), in agreement with the predictions of $\Lambda$CDM. We verify these results by repeating the measurements using the BOSS LOWZ and CMASS, spectroscopically confirmed LRG samples. We also detect the ISW effect in three magnitude limited ATLAS+SDSS galaxy samples extending to $z\approx0.4$ at $\sim2\sigma$ per sample. However, we do not detect the ISW signal at $\bar{z}=0.68$ when combining the ATLAS and SDSS results. Further tests using spectroscopically confirmed eBOSS LRGs at this redshift remain inconclusive due to the current low sky coverage of the survey. If the ISW signal is shown to be redshift dependent in a manner inconsistent with the predictions of $\Lambda$CDM, it could open the door to alternative theories such as modified gravity. It is therefore important to repeat the high redshift ISW measurement using the completed eBOSS sample, as well as deeper upcoming surveys such as DESI and LSST.

==> ISW_paper/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
